Graph-Instructed Neural Networks for parametric problems with varying boundary conditions

This work addresses the accurate and efficient simulation of physical phenomena governed by parametric Partial Differential Equations (PDEs) characterized by varying boundary conditions, where parametric instances modify not only the physics of the problem but also the imposition of boundary constraints on the computational domain. In such scenarios, classical Galerkin projection-based reduced order techniques encounter a fundamental bottleneck. Parametric boundaries typically necessitate a re-formulation of the discrete problem for each new configuration, and often, these approaches are unsuitable for real-time applications. To overcome these limitations, we propose a novel methodology based on Graph-Instructed Neural Networks (GINNs). The GINN framework effectively learns the mapping between the parametric description of the computational domain and the corresponding PDE solution. Our results demonstrate that the proposed GINN-based models, can efficiently represent highly complex parametric PDEs, serving as a robust and scalable asset for several applied-oriented settings when compared with fully connected architectures.

==> Figures/ginnfilter_edges_v2b.csv <==
u,v,label,lw,color ,opacity,bend,Direct
X1, X2, , 1, black, 0.8, 0, false
X1, X4, , 1, black, 0.8, 0, false
X4, X2, , 1, black, 0.8, 0, false
X3, X2, , 1, black, 0.8, 0, false
X3, X4, , 1, black, 0.8, 0, false
X1, W1, , 1, orange, 0.4, 0, false
X2, W2, , 1, orange, 0.4, 0, false
X3, W3, , 1, orange, 0.4, 0, false
X4, W4, , 1, orange, 0.4, 0, false
W1, W2, , 0.5, gray, 0.8, 0, false
W1, W4, , 0.5, gray, 0.8, 0, false
W4, W2, , 0.5, gray, 0.8, 0, false
W3, W2, , 0.5, gray, 0.8, 0, false
W3, W4, , 0.5, gray, 0.8, 0, false
W1, Sum1, \rotatebox{270}{$x_1w_1$}, 1, gray, 0.8, 0, true
W2, Sum1, \rotatebox{270}{$x_2w_2$}, 1, gray, 0.8, 0, true
W4, Sum1, \rotatebox{270}{$x_4w_4$}, 1, gray, 0.8, 0, true
Sum1, Xp1, \rotatebox{270}{$\sigma(\Sigma + b_1)$}, 1, violet, 0.8, 0, true
Xp1, Xp2, , 1, black, 0.8, 0, false
Xp1, Xp4, , 1, black, 0.8, 0, false
Xp4, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp2, , 1, black, 0.8, 0, false
Xp3, Xp4, , 1, black, 0.8, 0, false


==> Figures/ginnfilter_verts_v2b.csv <==
id, x, y ,size, color,opacity,label,layer
X1, 0, 0, .8, , 1., \rotatebox{270}{$x_1$}, 0
X2, 0, 1.5, .8, , .25, \rotatebox{270}{$x_2$}, 0
X3, 1.5, 0, .8, , .25, \rotatebox{270}{$x_3$}, 0
X4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x_4$}, 0
W1, 0, 0, .8, gray, .25, \rotatebox{270}{$w_1$}, 0.9
W2, 0, 1.5, .8, gray, .25, \rotatebox{270}{$w_2$}, 0.9
W3, 1.5, 0, .8, gray, .25, \rotatebox{270}{$w_3$}, 0.9
W4, 1.5, 1.5, .8, gray, .25, \rotatebox{270}{$w_4$}, 0.9
Sum1, 0, 0, .8, white, .25, \rotatebox{270}{$\sum$}, 3
Xp1, 0, 0, .8, , 1., \rotatebox{270}{$x'_1$}, 4
Xp2, 0, 1.5, .8, , .25, \rotatebox{270}{$x'_2$}, 4
Xp3, 1.5, 0, .8, , .25, \rotatebox{270}{$x'_3$}, 4
Xp4, 1.5, 1.5, .8, , .25, \rotatebox{270}{$x'_4$}, 4

